ITINERA: Integrating Spatial Optimization with Large Language Models for Open-domain Urban Itinerary Planning

Citywalk, a recently popular form of urban travel, requires genuine personalization and understanding of fine-grained requests compared to traditional itinerary planning. In this paper, we introduce the novel task of Open-domain Urban Itinerary Planning (OUIP), which generates personalized urban itineraries from user requests in natural language. We then present ITINERA, an OUIP system that integrates spatial optimization with large language models to provide customized urban itineraries based on user needs. This involves decomposing user requests, selecting candidate points of interest (POIs), ordering the POIs based on cluster-aware spatial optimization, and generating the itinerary. Experiments on real-world datasets and the performance of the deployed system demonstrate our system's capacity to deliver personalized and spatially coherent itineraries compared to current solutions. Source codes of ITINERA are available at https://github.com/YihongT/ITINERA.

==> Prompts/IG_simple.txt <==
Please consider carefully and use the provided "Candidate POIs" list to craft a one-day itinerary in the form of an engaging and realistic travel story.

## Itinerary Information:
- **Candidate POIs**: {p_order} 
1: "Time Cafe, Dongcheng District. Located in the bustling Nanluoguxiang, this cafe is a popular spot for photo enthusiasts and also a cat cafe. Surrounded by beautiful roses, it's perfect for capturing memories.“
2: …
- **Must-see POIs**: {r_must} 
- **Keyword Requirements**: {r_pos} 
- **User's Original Request**: {r} 
- **Start POI**: {p_start} 
- **End POI**: {p_end}

## Constraints:
- Only choose POI from the **Candidate POI** list and in ascending order. 
- Bars should be at the end of the itinerary, while coffee shops should not be the last POI.

## Task Description:
1. You have approximately {hours} hours. Select suitable POIs from the **Candidate POIs** list in ascending order, ensuring your itinerary is filtered and does not include all POIs from the list. 
2. All POIs added to the itinerary must follow the ascending order of **Candidate POIs**. 
3. Generate a JSON file containing all selected POIs. 

## Output Format:
{{
    "itinerary": "List of POIs, separated by '->'"
    "Overall reason": "Overall recommendation reason for the designed day trip itinerary",
    "pois": {{ "n": "Description and recommendation reason for each POI", ... }}
}}


==> Prompts/RD_simple.txt <==
Please help me break down a user's requirement description into multiple independent requirements, each including both positive and negative requirements. 

### Output Format:
Return a list:
- **pos**: The positive requirement, representing what the user wants.
- **neg**: The negative requirement, generally what the user does not want, dislikes, or refuses.
- **mustsee**: Indicates whether this is a must-visit POI, this field is `true` or `false`.
- **type**: Indicates whether the requirement is for a "place" or an "itinerary".
- Your return should be a list in the following format:
[
    {{
        "pos": "positive requirement", (excluding negative requirements)
        "neg": "negative requirement" (what's not wanted, disliked, refused),
        "mustsee": true (whether it's a must-see POI),
        "type": "place" 
    }}, 
    ...
]

### Output Guidelines
- Return a JSON list, each item in the list is a dictionary containing "pos", "neg", "mustsee", and "type" key-value pairs.
- The list can be empty; if empty, just return a JSON list.

### User Input
{user_input}

### Task Overview
Please help me break down a user's request into multiple independent requirements.
Based on the **user input**, refer to the **example outputs**, and return according to the **output guidelines** and **output format**.

